Estimating Models with High-Order Noise Dynamics Using Semi-Parametric Weighted Null-Space Fitting

Standard system identification methods often provide inconsistent estimates with closed-loop data. With the prediction error method (PEM), this issue is solved by using a noise model that is flexible enough to capture the noise spectrum. However, a too flexible noise model (i.e., too many parameters) increases the model complexity, which can cause additional numerical problems for PEM. In this paper, we consider the weighted null-space fitting (WNSF) method. With this method, the system is first modeled using a non-parametric ARX model, which is then reduced to a parametric model of interest using weighted least squares. In the reduction step, a parametric noise model does not need to be estimated if it is not of interest. Because the flexibility of the noise model is increased with the sample size, this will still provide consistent estimates in closed loop and asymptotically efficient estimates in open loop. In this paper, we prove these results, and we derive the asymptotic covariance for the estimation error obtained in closed loop, which is optimal for an infinite-order noise model. For this purpose, we also derive a new technical result for geometric variance analysis, instrumental to our end. Finally, we perform a simulation study to illustrate the benefits of the method when the noise model cannot be parametrized by a low-order model.

==> N10000_pemaic.csv <==
69.987
79.958
77.074
91.364
90.259
70.951
72.874
77.152
83.552
88.149
91.851
20.726
8.239
92.737
93.099
55.533
72.089
95.908
81.559
98.802
87.707
62.172
70.577
94.898
79.846
90.467
88.724
80.484
88.287
86.01
87.92
92.831
94.112
90.658
85.002
95.439
93.009
92.026
89.571
85.281
96.986
48.275
81.377
74.565
89.244
85.908
76.528
81.331
53.44
93.404
91.726
60.335
90.256
78.378
29.126
54.141
68.121
93.804
61.784
80.252
88.88
8.0332
77.015
90.795
94.85
93.662
87.605
69.637
83.143
92.323
-18.001
73.382
81.944
95.832
87.772
85.983
97.16
79.644
57.496
62.543
87.199
97.192
85.394
64.018
93.882
94.193
95.413
85.037
72.209
85.313
91.138
91.807
75.546
82.941
92.044
92.236
93.951
56.085
95.093
91.493


==> N10000_pembic.csv <==
62.725
79.958
77.074
91.364
90.259
70.951
72.874
77.152
83.552
88.149
91.851
20.726
80.91
92.737
93.099
55.533
72.089
95.908
93.76
98.388
87.707
62.172
70.577
94.898
79.846
90.467
88.724
80.484
88.287
86.01
87.92
92.831
94.112
65.265
85.002
95.439
93.009
75.737
-9.8754
85.281
96.986
80.933
81.377
74.565
89.244
56.865
76.528
81.331
53.44
93.404
91.726
60.335
74.066
78.378
29.126
54.141
68.121
93.804
61.784
80.061
92.759
8.0332
77.015
89.817
94.85
93.662
87.605
69.637
83.143
92.549
-18.001
73.382
81.944
95.832
87.772
85.983
97.16
79.644
58.037
94.563
80.321
97.192
85.394
64.018
93.882
94.193
95.413
85.037
72.209
47.111
91.138
91.807
75.546
82.941
92.044
92.236
93.951
56.085
89.526
91.493


==> N10000_pemn.csv <==
96.415
88.15
88.005
93.246
91.541
94.332
87.135
86.551
87.914
88.634
86.152
70.606
82.688
87.359
87.343
95.314
87.512
95.036
88.676
94.279
94.12
86.044
92.271
94.983
90.425
-0.48338
71.468
90.268
91.696
93.231
91.452
89.626
92.565
91.509
93.697
94.838
96.33
91.874
85.325
85.147
95.288
91.211
72.796
89.434
87.738
84.688
90.879
88.859
88.047
97.654
93.371
88.348
85.487
88.335
94.716
92.782
8.2296
94.603
83.637
87.443
92.414
79.382
74.311
89.88
92.978
95.882
8.3184
85.778
87.353
96.219
70.46
92.973
85.745
95.456
89.705
84.679
97.696
87.074
83.92
94.905
7.958
91.653
91.095
66.813
92.014
93.368
90.678
91.567
88.123
83.9
88.276
88.978
94.887
83.244
89.871
95.028
88.722
77.671
88.775
85.092


==> N10000_pemn_wnsf.csv <==
95.666
89.388
88.815
95.921
87.818
95.125
90.389
84.759
97.557
92.84
86.612
84.303
88.392
93.423
94.215
93.666
92.91
91.751
90.458
94.996
93.683
93.544
92.048
96.761
92.174
94.424
75.885
94.235
92.844
89.526
93.781
89.875
92.21
90.373
92.035
95.192
95.934
93.716
84.906
73.458
95.478
88.041
72.891
88.538
92.436
86.409
89.26
87.105
92.068
96.999
93.571
87.485
89.008
84.621
94.533
94.92
75.326
92.212
81.284
86.591
92.939
79.112
78.291
90.321
95.463
93.286
92.583
84.546
81.011
96.626
71.591
94.15
85.252
97.883
96.897
88.362
97.726
85.009
89.946
96.341
85.746
95.724
92.763
65.75
93.591
94.948
93.815
89.494
91.436
83.899
90.234
89.254
92.02
83.729
92.398
96.74
91.881
81.417
86.092
86.397


==> N10000_wnsf.csv <==
94.834
89.247
90.085
92.742
90.009
94.322
90.123
85.121
89.737
88.973
85.96
72.297
89.266
86.98
91.129
95.693
88.818
96.757
86.845
93.493
93.329
91.052
93.452
92.739
88.995
89.148
76.196
91.12
94.167
87.477
92.198
91.562
91.945
91.14
94.932
94.486
96.648
90.721
85.643
82.286
95.154
92.14
81.167
88.287
88.229
82.715
86.475
87.573
88.96
96.74
93.598
91.714
86.306
84.136
96.762
92.825
78.793
91.349
80.117
87.27
90.319
81.409
75.62
91.973
95.723
96.396
85.966
86.333
89.501
97.518
64.935
92.948
84.793
94.641
92.657
90.626
91.756
86.012
83.136
95.782
84.243
86.83
90.736
57.668
92.183
94.623
90.416
88.413
89.651
85.71
83.452
90.475
91.258
83.827
89.518
91.942
88.74
80.951
89.208
86.247


==> N10000_wnsfH1.csv <==
34.929
33.013
23.543
83.498
42.758
33.36
53.041
27.76
58.132
12.925
68.332
10.262
42.987
26.699
46.061
63.002
19.269
16.173
71.829
-1.0701
71.26
37.994
44.684
24.693
20.804
54.858
50.986
33.169
71.33
-59.87
63.653
10.921
19.598
73.692
23.248
38.639
13.02
37.496
59.812
20.005
16.442
49.445
18.303
22.767
48.246
34.492
29.103
64.713
33.717
67.451
36.647
42.617
48.895
23.59
16.583
51.615
44.243
18.479
42.665
13.283
60.538
40.865
9.6234
35.865
15.409
-30.69
-11.966
19.865
37.927
32.64
0.79437
41.051
42.12
47.379
-4.1245
-5.8667
22.871
55.049
29.313
16.35
59.882
40.052
36.4
16.065
66.958
23.067
11.951
33.627
3.9842
25.523
35.352
31.074
46.053
55.048
-3.3343
88.583
46.328
48.47
44.902
23.134


==> N1000_pemaic.csv <==
42.86
60.348
75.151
38.806
46.888
70.759
49.129
32.14
67.086
46.405
-65.259
57.356
-11.827
85.194
96.615
40.601
74.583
12.614
70.031
58.433
54.943
17.253
-3.5662
67.307
18.828
-420.6
41.463
46.108
5.8949
58.317
78.89
27.555
69.862
36.323
-28.356
89.148
56.847
66.616
72.945
74.477
93.996
45.743
49.865
67.548
76.451
57.802
7.9116
-47.436
88.262
85.54
83.971
80.042
78.482
74.333
80.385
78.299
60.521
7.4615
74.364
35.972
76.05
68.364
24.704
48.739
68.492
16.763
79.357
56.205
82.016
68.837
77.589
58.433
24.061
65.325
64.189
14.893
7.8543
-19.644
78.236
61.314
22.625
-0.28657
73.038
56.584
33.621
58.221
2.4627
80.487
69.02
57.499
71.69
31.627
69.765
46.483
7.7392
49.696
46.438
83.026
60.435
80.302


==> N1000_pembic.csv <==
58.967
47.577
78.33
61.148
30.291
76.158
61.121
33.141
56.056
10.012
-51.463
65.161
-56.573
54.715
90.455
50.569
26.275
33.984
59.344
67.228
68.707
21.643
-9.0719
63.63
19.226
66.139
39.16
46.108
5.2239
51.068
13.892
-73.723
67.185
40.456
-17.622
70.68
69.17
63.523
62.116
66.472
73.041
62.774
60.793
71.482
75.521
62.449
63.948
13.553
87.834
85.152
57.569
83.22
56.169
88.326
80.344
80.255
33.32
64.985
77.906
54.975
71.837
43.266
44.778
49.853
67.758
70.463
89.003
-350.05
82.016
46.487
18.607
58.433
60.188
21.499
24.07
67.065
89.722
47.494
78.621
66.511
53.089
38.646
71.068
60.538
52.669
65.939
4.0933
8.053
57.367
57.499
75.452
42.617
69.42
19.143
40.396
49.696
58.55
63.259
27.404
74.645


==> N1000_pemn.csv <==
50.846
60.581
58.957
42.839
37.191
81.157
9.6369
50.101
56.24
54.423
43.622
-450.82
42.792
-218.75
86.672
68.394
-1.9355
9.4087
-22.592
-7.1241
78.81
6.6523
-497.16
66.587
7.8617
-290.61
35.898
7.0929
19.333
65.644
-17.814
-1.9979
57.206
42.703
11.023
1.1379
66.112
6.8788
83.275
4.1987
72.277
84.373
36.064
45.026
63.031
40.182
72.416
39.423
68.43
-303.8
58.078
77.26
70.607
67.472
76.079
81.956
-214.14
80.91
9.1074
56.375
-0.45484
51.699
5.7983
40.698
83.458
4.3616
81.886
-1105.6
8.1526
49.286
26.091
52.064
48.398
39.962
83.557
26.037
5.9385
25.458
78.364
59.39
10.816
-171.62
68.336
63.47
8.8289
8.3123
1.7146
78.776
58.713
75.99
37.521
50.499
71.103
52.579
8.0544
8.5569
69.317
74.27
20.27
64.33


==> N1000_pemn_wnsf.csv <==
31.323
21.135
52.999
48.304
48.635
73.258
18.771
63.668
67.538
61.928
46.325
41.674
55.43
-7.0103
26.467
40.119
46.98
55.627
55.323
10.758
63.446
15.016
6.9972
49.383
36.259
37.179
30.234
73.297
17.998
97.805
68.79
18.915
59
40.26
26.614
62.789
-32.076
68.466
88.176
83.326
75.252
81.44
78.624
32.375
73.63
6.9819
74.058
51.865
71.538
45.665
62.206
57.043
71.076
48.646
83.717
65.864
38.014
75.582
84.823
31.14
77.227
28.863
56.029
38.981
84.673
26.938
76.574
27.708
75.561
49.602
51.328
60.306
50.987
11.312
65.944
70.751
9.7442
-9.3205
52.738
61.757
46.516
2.8964
62.508
56.71
56.898
60.568
50.453
67.809
57.556
49.061
84.898
10.706
64.61
43.108
8.1581
84.666
62.974
78.502
48.147
52.924


==> N1000_wnsf.csv <==
16.13
52.496
52.412
42.191
38.884
46.341
10.671
58.638
58.569
68.11
76.062
39.006
42.994
24.303
14.675
23.158
33.253
61.597
29.568
33.759
68.834
12.261
0.80824
40.371
49.462
10.668
24.987
75.061
37.471
91.579
57.019
59.891
71.16
25.327
36.391
69.642
14.557
61.216
81.419
83.98
69.693
69.584
72.598
23.363
67.215
7.7624
70.822
63.161
71.266
29.011
45.178
67.848
79.74
78.191
79.828
65.357
60.1
74.184
78.504
20.286
79.129
27.624
52.545
32.965
74.141
33.973
69.584
20.23
83.494
34.255
50.66
64.264
64.861
11.947
61.983
44.483
67.825
15.37
43.909
63.112
34.374
0.43589
66.144
44.757
51.298
55.298
51.636
47.625
44.996
72.078
56.165
10.197
59.784
27.49
7.7759
83.088
59.803
79.181
41.162
41.661


==> N1000_wnsfH1.csv <==
-0.18115
-1.7054
0.77832
25.086
24.338
6.0761
-8.3529
36.067
51.833
13.389
-9.0319
22.861
19.415
-17.914
-31.907
12.297
21.722
-8.4428
29.916
51.143
11.985
-15.04
-6.8175
43.641
19.591
13.407
41.091
10.01
29.102
25.087
22.861
7.2892
55.572
10.198
37.592
6.7608
19.244
52.792
26.621
-8.927
19.573
23.127
-0.98891
47.345
-0.49627
36.897
-14.397
36.214
-42.152
17.511
-3.8437
42.742
14.898
-28.931
2.8163
42.448
15.863
28.643
36.029
-8.0598
1.8525
-1.5741
-2.6942
-2.9882
5.5052
10.512
46.486
59.133
35.625
32.105
28.824
16.7
32.981
0.78436
23.349
3.5641
26.563
5.9559
-23.907
-1.6746
13.122
-10.57
25.419
-8.5715
12.639
11.824
39.093
-7.0093
14.937
70.406
26.469
-4.3167
40.347
35.908
-1.6467
3.3257
24.163
24.955
10.291
15.084


==> N1000_wnsfH30.csv <==
10.521
69.676
6.7423
38.573
-3.7344
7.4147
-0.81512
28.474
46.061
9.0756
81.291
49.103
25.896
-35.921
84.815
46.104
70.494
0.2227
3.2071
-37.975
89.796
0.080875
5.2483
69.978
8.3344
-54.147
37.388
45.472
21.063
66.134
42.366
73.618
80.87
67.682
0.26286
92.424
70.993
49.184
22.664
63.581
47.651
67.438
55.634
53.413
22.369
0.86218
40.638
12.018
57.746
51.952
46.407
28.258
57.597
59.218
71.769
57.753
28.604
23.671
69.481
-5.1459
52.213
73.615
-3.002
72.122
-5.2965
21.48
75.673
-9.1241
78.432
40.654
38.558
35.252
-16.987
9.2853
32.096
43.131
8.5177
-69.865
57.903
63.545
21.032
-2.2173
64.809
42.745
10.433
62.142
64.289
71.103
11.715
63.858
16.191
1.2617
77.186
56.921
11.743
74.589
38.951
76.629
58.062
6.3007


==> N5000_pemaic.csv <==
88.984
92.23
93.176
92.757
93.388
76.101
81.723
87.487
92.889
95.344
90.91
88.46
56.932
74.72
71.634
84.898
92.972
78.316
61.925
91.273
83.993
76.473
92.017
87.704
84.904
77.199
91.957
55.322
90.913
69.836
48.362
91.968
81.775
88.878
88.129
80.266
79.251
87.853
59.517
86.975
92.371
78.034
96.128
85.691
83.156
89.991
69.991
93.583
65.159
80.186
81.069
84.196
62.96
84.417
89.385
73.259
80.498
74.825
90.104
80.775
90.558
82.474
85.28
81.953
91.269
89.137
81.745
81.691
91.53
78.577
91.973
89.534
82.156
68.254
63.055
79.156
70.651
96.861
78.123
95.53
80.057
88.464
80.577
78.825
72.674
93.233
73.714
78.478
81.532
82.338
80.373
85.111
62.933
85.102
72.869
93.031
92.603
91.496
69.661
87.708


==> N5000_pembic.csv <==
88.984
92.23
93.176
92.757
93.388
76.003
81.723
87.487
92.889
95.344
90.91
88.46
56.932
74.72
76.835
84.898
83.885
78.316
57.042
91.273
83.993
76.473
90.206
89.383
84.904
75.743
91.957
55.322
90.913
58.938
48.362
91.968
81.775
88.878
88.129
80.266
79.251
69.686
59.517
86.975
85.327
73.024
96.128
85.691
83.156
89.991
87.064
93.583
65.159
80.186
81.069
84.196
62.96
84.417
89.385
73.259
80.498
74.825
89.137
80.775
90.558
82.474
84.291
81.953
91.269
89.137
81.745
81.691
91.53
78.577
95.756
89.534
85.311
68.254
68.401
79.156
67.129
96.861
78.123
95.53
93.581
85.715
80.577
80.162
73.601
93.233
73.714
78.478
81.532
68.922
80.373
85.111
60.823
85.102
86.021
93.031
91.764
92.03
69.661
87.708


==> N5000_pemn.csv <==
90.623
92.029
90.749
92.955
91.724
95.476
92.273
91.249
93.664
95.088
89.824
88.203
81.039
92.008
94.551
90.739
86.308
95.233
92.012
88.063
85.778
97.132
93.141
97.362
92.367
88.094
89.152
89.652
92.945
39.086
91.817
93.802
89.614
81.822
87.219
80.145
75.236
84.623
79.064
88.049
89.911
75.967
95.442
83.675
91.501
82.174
94.586
91.758
74.199
8.2674
87.207
88.52
82.151
82.073
93.609
87.071
77.248
80.019
88.205
84.875
89.942
77.602
91.794
85.721
92.714
91.564
87.065
92.943
88.026
8.2197
86.648
92.233
81.872
73.6
87.401
74.568
8.1361
94.613
77.815
92.366
85.11
85.788
79.6
84.965
84.083
93.163
86.804
84.466
82.856
91.728
90.497
94.277
67.796
87.724
80.639
94.21
93.804
89.357
84.64
93.201


==> N5000_pemn_wnsf.csv <==
92.061
91.348
91.306
94.275
92.492
96.658
81.918
94.739
94.568
96.558
93.42
87.651
74.127
95.28
95.982
93.148
90.46
95.501
92.427
88.829
84.78
94.661
86.166
94.637
85.289
91.051
89.56
90.343
91.214
55.513
94.936
89.613
89.639
84.694
89.35
80.628
84.032
93.684
75.797
87.537
95.578
80.689
91.716
82.546
88.649
80.336
96.86
89.119
73.571
91.138
92.955
88.38
78.699
84.404
97.686
85.281
73.415
82.954
89.05
79.943
83.656
88.343
91.094
92.493
91.247
95.069
91.057
92.62
88.49
89.49
91.974
93.556
78.02
67.843
88.036
77.88
92.463
95.111
82.608
94.695
86.882
85.176
79.345
91.303
77.825
94.339
89.399
79.455
87.712
87.113
92.595
94.868
69.201
86.075
81.776
92.365
88.88
89.33
83.164
93.644


==> N5000_wnsf.csv <==
89.527
94.036
89.638
93.729
85.756
94.997
85.656
90.233
89.73
94.994
86.397
83.27
73.55
96.938
95.365
87.762
78.067
96.302
92.186
89.621
82.963
97.685
94.021
99.159
91.024
85.188
87.406
88.734
91.3
27.45
93.332
91.071
87.779
84.804
87.123
78.592
77.257
89.991
82.245
88.967
92.579
80.623
81.708
83.219
92.027
82.804
95.744
92.615
80.517
88.327
82.993
88.44
78.619
79.795
92.426
93.276
74.646
82.003
84.906
81.027
91.244
80.494
91.354
83.873
91.478
92.368
85.279
92.432
81.955
81.027
87.126
93.241
83.196
69.013
86.437
74.697
94.103
92.007
78.015
94.207
85.847
88.201
81.669
83.623
84.185
94.116
80.747
83.64
81.059
92.256
89.504
95.925
71.692
85.304
80.64
96.056
90.129
85.889
92.071
92.211


==> N5000_wnsfH1.csv <==
17.333
47.645
41.466
40.627
46.579
64.708
67.965
-24.684
-1.4632
48.583
33.9
43.001
17.902
31.225
70.487
37.279
66.74
54.839
27.267
73.71
34.842
30.71
44.208
28.158
54.322
36.893
30.59
39.458
48.611
65.839
31.046
40.366
44.539
77.623
57.461
21.137
-1.4241
62.622
45.43
12.131
19.372
-7.0723
7.7351
37.337
71.576
57.324
85.62
62.673
26.496
39.083
26.234
35.467
20.791
34.718
61.494
42.762
59.27
61.274
1.0395
25.045
22.642
64.012
41.865
31.703
38.696
56.317
49.084
12.522
2.9776
22.759
47.52
53.967
35.587
35.328
59.105
19.033
18.773
47.58
64.494
48.108
-11.546
42.861
33.91
-0.94943
51.266
11.981
37.485
18.363
-24.235
20.839
51.548
60.153
50.732
77.253
41.334
48.294
-6.908
58.737
59.796
74.043


==> N5000_wnsfH30.csv <==
92.067
94.061
81.423
94.189
96.002
67.412
83.583
89.641
80.841
89.044
84.524
85.025
69.159
75.003
92.032
84.655
75.298
93.519
59.217
62.074
85.249
78.321
91.414
81.061
61.188
76.698
83.403
73.849
89.499
93.392
90.941
84.633
69.565
68.182
79.91
21.655
55.6
91.701
42.508
82.441
80.213
19.008
92.217
80.49
80.832
68.322
63.249
91.013
69.782
82.059
86.446
69.889
58.883
64.397
89.106
48.626
86.54
74.24
74.78
77.474
78.891
19.468
88.847
83.942
64.298
77.346
84.991
89.782
80.609
81.076
80.01
41.928
93.238
0.095155
84.109
67.897
58.751
92.173
52.48
93.378
84.753
80.839
79.826
84.228
78.249
91.351
62.557
74.805
78.344
68.876
85.901
81.048
70.455
67.013
93.166
63.493
85.578
84.399
79.145
88.001

